Automatic Verification of Parametric Specifications with Complex Topologies

The focus of this paper is on reducing the complexity in verification by exploiting modularity at various levels: in specification, in verification, and structurally. For specifications, we use the modular language CSP-OZ-DC, which allows us to decouple verification tasks concerning data from those concerning durations. At the verification level, we exploit modularity in theorem proving for rich data structures and use this for invariant checking. At the structural level, we analyze possibilities for modular verification of systems consisting of various components which interact.We illustrate these ideas by automatically verifying safety properties of a case study from the European Train Control System standard, which extends previous examples by comprising a complex track topology with lists of track segments and trains with different routes.

==> keywords.txt <==
Modular Verification;
Real-Time Systems;
Pointer Structure;
CSP;
Object-Z;
Duration Calculus

